DOA Parameter Estimation with 1-bit Quantization - Bounds, Methods and the Exponential Replacement

While 1-bit analog-to-digital conversion (ADC) allows to significantly reduce the analog complexity of wireless receive systems, using the exact likelihood function of the hard-limiting system model in order to obtain efficient algorithms in the digital domain can make 1-bit signal processing challenging. If the signal model before the quantizer consists of correlated Gaussian random variables, the tail probability for a multivariate Gaussian distribution with N dimensions (general orthant probability) is required in order to formulate the likelihood function of the quantizer output. As a closed-form expression for the general orthant probability is an open mathematical problem, formulation of efficient processing methods for correlated and quantized data and an analytical performance assessment have, despite their high practical relevance, only found limited attention in the literature on quantized estimation theory. Here we review the approach of replacing the original system model by an equivalent distribution within the exponential family. For 1-bit signal processing, this allows to circumvent calculation of the general orthant probability and gives access to a conservative approximation of the receive likelihood. For the application of blind direction-of-arrival (DOA) parameter estimation with an array of K sensors, each performing 1-bit quantization, we demonstrate how the exponential replacement enables to formulate a pessimistic version of the Cram\'er-Rao lower bound (CRLB) and to derive an asymptotically achieving conservative maximum-likelihood estimator (CMLE). The 1-bit DOA performance analysis based on the pessimistic CRLB points out that a low-complexity radio front-end design with 1-bit ADC is in particular suitable for blind wireless DOA estimation with a large number of array elements operating in the medium SNR regime.

==> DOA1bit_MLE_K4_zeta0.txt <==
-6.000000000000 0.013319439244 0.013525241898
-5.333333333333 0.011886366603 0.012298220616
-4.666666666667 0.010653735915 0.011165560796
-4.000000000000 0.009592940311 0.010189689970
-3.333333333333 0.008679472600 0.008880808644
-2.666666666667 0.007892339438 0.008411858811
-2.000000000000 0.007213556949 0.007257647435
-1.333333333333 0.006627716458 0.006900521224
-0.666666666667 0.006121611148 0.006289449809
0.000000000000 0.005683915582 0.005870581670


==> DOA1bit_MLE_K4_zeta5.txt <==
-6.000000000000 0.013299421790 0.013533903755 0.013532473732 0.014126444901 0.014126986142
-5.333333333333 0.011851473745 0.011881947036 0.011882403191 0.012446143189 0.012446375005
-4.666666666667 0.010603865944 0.010700098765 0.010699699831 0.011235461784 0.011236009793
-4.000000000000 0.009527908781 0.009741901390 0.009738145050 0.010237044386 0.010235335642
-3.333333333333 0.008599060229 0.008740358604 0.008740088332 0.009201571070 0.009201783583
-2.666666666667 0.007796341906 0.007859655812 0.007860047850 0.008277117736 0.008277531423
-2.000000000000 0.007101835621 0.007243151288 0.007242974918 0.007617959704 0.007618317518
-1.333333333333 0.006500248216 0.006605189217 0.006605459325 0.006939594228 0.006938845429
-0.666666666667 0.005978535126 0.006071932196 0.006070202257 0.006369660384 0.006369404334
0.000000000000 0.005525574406 0.005664286993 0.005658630141 0.005914886465 0.005914503964


==> LossAngle_K2_SNR0.txt <==
0.000000000000 -4.963598000240
0.909090909091 -4.959663525354
1.818181818182 -4.948051679050
2.727272727273 -4.929323154307
3.636363636364 -4.904367491386
4.545454545455 -4.874341753413
5.454545454545 -4.840595527329
6.363636363636 -4.804590400923
7.272727272727 -4.767821439739
8.181818181818 -4.731746537526
9.090909090909 -4.697727365175
10.000000000000 -4.666983498472
10.909090909091 -4.640559527972
11.818181818182 -4.619303728537
12.727272727273 -4.603856217199
13.636363636364 -4.594644376138
14.545454545455 -4.591883533648
15.454545454545 -4.595581343824
16.363636363636 -4.605544866516
17.272727272727 -4.621389928774
18.181818181818 -4.642552876515
19.090909090909 -4.668305245332
20.000000000000 -4.697772146645
20.909090909091 -4.729955240714
21.818181818182 -4.763761020686
22.727272727273 -4.798034747156
23.636363636364 -4.831599763615
24.545454545455 -4.863301142033
25.454545454545 -4.892051754029
26.363636363636 -4.916878078360
27.272727272727 -4.936962504553
28.181818181818 -4.951678727853
29.090909090909 -4.960617149174
30.000000000000 -4.963598000240
30.909090909091 -4.960671105135
31.818181818182 -4.952102570063
32.727272727273 -4.938350021782
33.636363636364 -4.920029066254
34.545454545455 -4.897874257371
35.454545454545 -4.872697998595
36.363636363636 -4.845350496486
37.272727272727 -4.816683266295
38.181818181818 -4.787517909445
39.090909090909 -4.758621086613
40.000000000000 -4.730685908598
40.909090909091 -4.704319424864
41.818181818182 -4.680035527407
42.727272727273 -4.658252393699
43.636363636364 -4.639293535652
44.545454545455 -4.623391563223
45.454545454545 -4.610693873964
46.363636363636 -4.601269612112
47.272727272727 -4.595117379333
48.181818181818 -4.592173308473
49.090909090909 -4.592319222710
50.000000000000 -4.595390691632
50.909090909091 -4.601184862616
51.818181818182 -4.609467992405
52.727272727273 -4.619982633088
53.636363636364 -4.632454442371
54.545454545455 -4.646598593934
55.454545454545 -4.662125763068
56.363636363636 -4.678747658979
57.272727272727 -4.696182070582
58.181818181818 -4.714157389337
59.090909090909 -4.732416572142
60.000000000000 -4.750720510319
60.909090909091 -4.768850777531
61.818181818182 -4.786611739854
62.727272727273 -4.803832024457
63.636363636364 -4.820365358478
64.545454545455 -4.836090805513
65.454545454545 -4.850912442453
66.363636363636 -4.864758533149
67.272727272727 -4.877580266457
68.181818181818 -4.889350134219
69.090909090909 -4.900060028998
70.000000000000 -4.909719142180
70.909090909091 -4.918351740362
71.818181818182 -4.925994892388
72.727272727273 -4.932696211527
73.636363636364 -4.938511667780
74.545454545455 -4.943503514946
75.454545454545 -4.947738366376
76.363636363636 -4.951285443052
77.272727272727 -4.954215008008
78.181818181818 -4.956596992625
79.090909090909 -4.958499813094
80.000000000000 -4.959989369487
80.909090909091 -4.961128215378
81.818181818182 -4.961974882777
82.727272727273 -4.962583345097
83.636363636364 -4.963002599924
84.545454545455 -4.963276353210
85.454545454545 -4.963442787133
86.363636363636 -4.963534395025
87.272727272727 -4.963577868352
88.181818181818 -4.963594022671
89.090909090909 -4.963597751610
90.000000000000 -4.963598000240


==> LossAngle_K4_SNR0.txt <==
0.000000000000 -4.066849706288
0.909090909091 -4.047058051829
1.818181818182 -3.994036336057
2.727272727273 -3.923832162442
3.636363636364 -3.855408781291
4.545454545455 -3.804338952047
5.454545454545 -3.779299504999
6.363636363636 -3.781156105957
7.272727272727 -3.803685517202
8.181818181818 -3.835602005875
9.090909090909 -3.864030583527
10.000000000000 -3.878944219565
10.909090909091 -3.876786207668
11.818181818182 -3.861230804816
12.727272727273 -3.840715081436
13.636363636364 -3.824443159303
14.545454545455 -3.818955049868
15.454545454545 -3.826240982946
16.363636363636 -3.843363548535
17.272727272727 -3.863381386364
18.181818181818 -3.877562337637
19.090909090909 -3.878635371301
20.000000000000 -3.863999104753
20.909090909091 -3.837236688235
21.818181818182 -3.806998656045
22.727272727273 -3.783939015026
23.636363636364 -3.777357131432
24.545454545455 -3.792778187976
25.454545454545 -3.830724940547
26.363636363636 -3.886423242935
27.272727272727 -3.950334697679
28.181818181818 -4.009764874293
29.090909090909 -4.051766858398
30.000000000000 -4.066849706288
30.909090909091 -4.052034953963
31.818181818182 -4.011651105964
32.727272727273 -3.955454951937
33.636363636364 -3.895250353834
34.545454545455 -3.841707064029
35.454545454545 -3.802391780440
36.363636363636 -3.781064378882
37.272727272727 -3.777815008735
38.181818181818 -3.789648753708
39.090909090909 -3.811345801670
40.000000000000 -3.836570576368
40.909090909091 -3.859171222148
41.818181818182 -3.874450804449
42.727272727273 -3.880062029581
43.636363636364 -3.876236028855
44.545454545455 -3.865311647641
45.454545454545 -3.850814959553
46.363636363636 -3.836459252790
47.272727272727 -3.825354827151
48.181818181818 -3.819544499900
49.090909090909 -3.819840118880
50.000000000000 -3.825877812965
50.909090909091 -3.836315710904
51.818181818182 -3.849125398413
52.727272727273 -3.861946327601
53.636363636364 -3.872470173285
54.545454545455 -3.878806613081
55.454545454545 -3.879769582486
56.363636363636 -3.875029140322
57.272727272727 -3.865103014942
58.181818181818 -3.851203317418
59.090909090909 -3.834989247904
60.000000000000 -3.818291348727
60.909090909091 -3.802864682749
61.818181818182 -3.790205943509
62.727272727273 -3.781445041696
63.636363636364 -3.777303715751
64.545454545455 -3.778104855414
65.454545454545 -3.783814852354
66.363636363636 -3.794104148496
67.272727272727 -3.808415356170
68.181818181818 -3.826032117172
69.090909090909 -3.846144558748
70.000000000000 -3.867908795171
70.909090909091 -3.890498738635
71.818181818182 -3.913148911255
72.727272727273 -3.935187301278
73.636363636364 -3.956057755431
74.545454545455 -3.975331984350
75.454545454545 -3.992711916402
76.363636363636 -4.008023753864
77.272727272727 -4.021205551793
78.181818181818 -4.032290379577
79.090909090909 -4.041387118668
80.000000000000 -4.048660729543
80.909090909091 -4.054313453073
81.818181818182 -4.058567974815
82.727272727273 -4.061653146842
83.636363636364 -4.063792482902
84.545454545455 -4.065195348415
85.454545454545 -4.066050565593
86.363636363636 -4.066522039452
87.272727272727 -4.066745967664
88.181818181818 -4.066829208034
89.090909090909 -4.066848424952
90.000000000000 -4.066849706288


==> LossAngle_K8_SNR0.txt <==
0.000000000000 -3.346203452585
0.909090909091 -3.288025924225
1.818181818182 -3.181048606255
2.727272727273 -3.119636840486
3.636363636364 -3.120405325324
4.545454545455 -3.139134602988
5.454545454545 -3.135499477297
6.363636363636 -3.117783230822
7.272727272727 -3.112459144206
8.181818181818 -3.119914917425
9.090909090909 -3.121668044292
10.000000000000 -3.114487843204
10.909090909091 -3.111015603500
11.818181818182 -3.116019265350
12.727272727273 -3.118193652581
13.636363636364 -3.113964347587
14.545454545455 -3.111702206819
15.454545454545 -3.114639918262
16.363636363636 -3.118402436189
17.272727272727 -3.115353356260
18.181818181818 -3.110911731387
19.090909090909 -3.114840689594
20.000000000000 -3.121673777327
20.909090909091 -3.120272294818
21.818181818182 -3.112966712250
22.727272727273 -3.115443098502
23.636363636364 -3.131134547981
24.545454545455 -3.141001501672
25.454545454545 -3.129494609374
26.363636363636 -3.114318411880
27.272727272727 -3.133989011635
28.181818181818 -3.206344907620
29.090909090909 -3.300830454676
30.000000000000 -3.346203452585
30.909090909091 -3.301578171577
31.818181818182 -3.209714079386
32.727272727273 -3.137911267141
33.636363636364 -3.114171976235
34.545454545455 -3.125178739284
35.454545454545 -3.139630036608
36.363636363636 -3.137455270950
37.272727272727 -3.123314353554
38.181818181818 -3.112922135457
39.090909090909 -3.113829788803
40.000000000000 -3.120128911687
40.909090909091 -3.122282195631
41.818181818182 -3.118042730951
42.727272727273 -3.112411335388
43.636363636364 -3.111120308300
44.545454545455 -3.114711368854
45.454545454545 -3.118183880954
46.363636363636 -3.117551614984
47.272727272727 -3.114311828847
48.181818181818 -3.111956161788
49.090909090909 -3.112082757432
50.000000000000 -3.114506653196
50.909090909091 -3.117523588249
51.818181818182 -3.118337115151
52.727272727273 -3.115804256846
53.636363636364 -3.112197693542
54.545454545455 -3.110924872027
55.454545454545 -3.113264356347
56.363636363636 -3.117701206264
57.272727272727 -3.121457683009
58.181818181818 -3.122304325888
59.090909090909 -3.119776346228
60.000000000000 -3.115505696713
60.909090909091 -3.112358473213
61.818181818182 -3.112780532323
62.727272727273 -3.117485167714
63.636363636364 -3.125209505769
64.545454545455 -3.133397273052
65.454545454545 -3.139287580612
66.363636363636 -3.140949677834
67.272727272727 -3.137938500671
68.181818181818 -3.131383645197
69.090909090909 -3.123536031091
70.000000000000 -3.117023904419
70.909090909091 -3.114152078442
71.818181818182 -3.116465188163
72.727272727273 -3.124608466332
73.636363636364 -3.138398938852
74.545454545455 -3.157001193422
75.454545454545 -3.179137627673
76.363636363636 -3.203300650939
77.272727272727 -3.227951814609
78.181818181818 -3.251694775980
79.090909090909 -3.273406655855
80.000000000000 -3.292314936729
80.909090909091 -3.308015791307
81.818181818182 -3.320441051462
82.727272727273 -3.329789846409
83.636363636364 -3.336444192662
84.545454545455 -3.340885542884
85.454545454545 -3.343623696655
86.363636363636 -3.345143210727
87.272727272727 -3.345867408577
88.181818181818 -3.346137024430
89.090909090909 -3.346199299795
90.000000000000 -3.346203452585


==> LossK_SNR-15_zeta0.txt <==
2.000000000000 -3.925809594982
3.000000000000 -3.851505472590
4.000000000000 -3.780187293023
5.000000000000 -3.711669550353
6.000000000000 -3.645782426067
7.000000000000 -3.582370111203
8.000000000000 -3.521289344777
9.000000000000 -3.462408135958
10.000000000000 -3.405604643168
11.000000000000 -3.350766187562
12.000000000000 -3.297788382138
13.000000000000 -3.246574360677
14.000000000000 -3.197034093148
15.000000000000 -3.149083776268
16.000000000000 -3.102645289596
17.000000000000 -3.057645708925
18.000000000000 -3.014016869937
19.000000000000 -2.971694976040
20.000000000000 -2.930620245190
21.000000000000 -2.890736591140
22.000000000000 -2.851991335227
23.000000000000 -2.814334945256
24.000000000000 -2.777720798516
25.000000000000 -2.742104966323
26.000000000000 -2.707446017796
27.000000000000 -2.673704840874
28.000000000000 -2.640844478789
29.000000000000 -2.608829980445
30.000000000000 -2.577628263321
31.000000000000 -2.547207987668
32.000000000000 -2.517539440914
33.000000000000 -2.488594431310
34.000000000000 -2.460346189958
35.000000000000 -2.432769280438


==> LossK_SNR-15_zeta45.txt <==
2.000000000000 -3.924536490079
3.000000000000 -3.850835904920
4.000000000000 -3.779551735523
5.000000000000 -3.710900486536
6.000000000000 -3.645150128497
7.000000000000 -3.581638796188
8.000000000000 -3.520610721285
9.000000000000 -3.461715813583
10.000000000000 -3.404897342807
11.000000000000 -3.350086932858
12.000000000000 -3.297078022299
13.000000000000 -3.245887646956
14.000000000000 -3.196333650299
15.000000000000 -3.148384703024
16.000000000000 -3.101952955951
17.000000000000 -3.056940720285
18.000000000000 -3.013324358187
19.000000000000 -2.970991957191
20.000000000000 -2.929921996518
21.000000000000 -2.890038060188
22.000000000000 -2.851287997703
23.000000000000 -2.813637984513
24.000000000000 -2.777016532068
25.000000000000 -2.741405551114
26.000000000000 -2.706743831551
27.000000000000 -2.673001680906
28.000000000000 -2.640143992048
29.000000000000 -2.608124874270
30.000000000000 -2.576927030151
31.000000000000 -2.546503397801
32.000000000000 -2.516835714998
33.000000000000 -2.487891119506
34.000000000000 -2.459640350032
35.000000000000 -2.432066055965


==> LossK_SNR-3_zeta0.txt <==
2.000000000000 -4.350835925955
3.000000000000 -3.880958025850
4.000000000000 -3.536994411291
5.000000000000 -3.273553046241
6.000000000000 -3.064966803054
7.000000000000 -2.895536589752
8.000000000000 -2.755083217010
9.000000000000 -2.636700667977
10.000000000000 -2.535530282233
11.000000000000 -2.448050247007
12.000000000000 -2.371643140394
13.000000000000 -2.304321853433
14.000000000000 -2.244549869654
15.000000000000 -2.191119934154
16.000000000000 -2.143070049470
17.000000000000 -2.099624016589
18.000000000000 -2.060148520671
19.000000000000 -2.024121615641
20.000000000000 -1.991109217076
21.000000000000 -1.960747320772
22.000000000000 -1.932728380238
23.000000000000 -1.906790748785
24.000000000000 -1.882710409567
25.000000000000 -1.860294434368
26.000000000000 -1.839375763105
27.000000000000 -1.819809002617
28.000000000000 -1.801467019576
29.000000000000 -1.784238157524
30.000000000000 -1.768023948439
31.000000000000 -1.752737219151
32.000000000000 -1.738300515250
33.000000000000 -1.724644782017
34.000000000000 -1.711708254716
35.000000000000 -1.699435520453


==> LossK_SNR-3_zeta45.txt <==
2.000000000000 -4.197995745308
3.000000000000 -3.794354898584
4.000000000000 -3.452473786409
5.000000000000 -3.174534383793
6.000000000000 -2.978442753328
7.000000000000 -2.799454287786
8.000000000000 -2.663073944726
9.000000000000 -2.543181630718
10.000000000000 -2.440592047399
11.000000000000 -2.354716818164
12.000000000000 -2.276109029699
13.000000000000 -2.209908629015
14.000000000000 -2.149213886483
15.000000000000 -2.095662512812
16.000000000000 -2.047685293312
17.000000000000 -2.003646365111
18.000000000000 -1.964358770458
19.000000000000 -1.927947188202
20.000000000000 -1.894874302229
21.000000000000 -1.864363915857
22.000000000000 -1.836195292540
23.000000000000 -1.810112895551
24.000000000000 -1.785965267443
25.000000000000 -1.763362609868
26.000000000000 -1.742377080709
27.000000000000 -1.722722578073
28.000000000000 -1.704174397986
29.000000000000 -1.687012523724
30.000000000000 -1.670512370834
31.000000000000 -1.655286704086
32.000000000000 -1.640693631601
33.000000000000 -1.626899580367
34.000000000000 -1.614035610391
35.000000000000 -1.601452365133


==> LossSNR_K2_zeta10.txt <==
-20.000000000000 -3.922640873726
-19.595959595960 -3.922690074942
-19.191919191919 -3.922749159998
-18.787878787879 -3.922820094076
-18.383838383838 -3.922905226711
-17.979797979798 -3.923007364980
-17.575757575758 -3.923129860014
-17.171717171717 -3.923276709076
-16.767676767677 -3.923452675748
-16.363636363636 -3.923663431157
-15.959595959596 -3.923915719486
-15.555555555556 -3.924217551459
-15.151515151515 -3.924578429845
-14.747474747475 -3.925009611449
-14.343434343434 -3.925524410415
-13.939393939394 -3.926138547980
-13.535353535354 -3.926870554084
-13.131313131313 -3.927742226331
-12.727272727273 -3.928779151813
-12.323232323232 -3.930011296860
-11.919191919192 -3.931473669553
-11.515151515152 -3.933207058480
-11.111111111111 -3.935258850282
-10.707070707071 -3.937683926132
-10.303030303030 -3.940545635605
-9.898989898990 -3.943916842388
-9.494949494949 -3.947881033266
-9.090909090909 -3.952533477044
-8.686868686869 -3.957982415222
-8.282828282828 -3.964350260746
-7.878787878788 -3.971774775504
-7.474747474747 -3.980410191498
-7.070707070707 -3.990428235330
-6.666666666667 -4.002019011042
-6.262626262626 -4.015391693035
-5.858585858586 -4.030774979145
-5.454545454545 -4.048417254428
-5.050505050505 -4.068586419166
-4.646464646465 -4.091569340293
-4.242424242424 -4.117670893599
-3.838383838384 -4.147212576869
-3.434343434343 -4.180530681094
-3.030303030303 -4.217974034251
-2.626262626263 -4.259901332307
-2.222222222222 -4.306678100500
-1.818181818182 -4.358673336806
-1.414141414141 -4.416255904861
-1.010101010101 -4.479790754921
-0.606060606061 -4.549635059471
-0.202020202020 -4.626134356313
0.202020202020 -4.709618793993
0.606060606061 -4.800399572458
1.010101010101 -4.898765668453
1.414141414141 -5.004980926644
1.818181818182 -5.119281586811
2.222222222222 -5.241874303649
2.626262626263 -5.372934699336
3.030303030303 -5.512606470545
3.434343434343 -5.661001051597
3.838383838384 -5.818197814833
4.242424242424 -5.984244769139
4.646464646465 -6.159159699031
5.050505050505 -6.342931671110
5.454545454545 -6.535522823223
5.858585858586 -6.736870345252
6.262626262626 -6.946888559807
6.666666666667 -7.165471013348
7.070707070707 -7.392492521912
7.474747474747 -7.627811050388
7.878787878788 -7.871269483458
8.282828282828 -8.122697165186
8.686868686869 -8.381911264643
9.090909090909 -8.648717962043
9.494949494949 -8.922913486906
9.898989898990 -9.204285046454
10.303030303030 -9.492611686989
10.707070707071 -9.787665130698
11.111111111111 -10.089210625684
11.515151515152 -10.397007833853
11.919191919192 -10.710811812398
12.323232323232 -11.030373988531
12.727272727273 -11.355443310743
13.131313131313 -11.685767373265
13.535353535354 -12.021093614343
13.939393939394 -12.361170529379
14.343434343434 -12.705748864862
14.747474747475 -13.054582778831
15.151515151515 -13.407430937585
15.555555555556 -13.764057527710
15.959595959596 -14.124233164753
16.363636363636 -14.487735692976
16.767676767677 -14.854350846257
17.171717171717 -15.223872797761
17.575757575758 -15.596104600976
17.979797979798 -15.970858433326
18.383838383838 -16.347955833793
18.787878787879 -16.727227753185
19.191919191919 -17.108514542661
19.595959595960 -17.491665853611
20.000000000000 -17.876540464931


==> LossSNR_K2_zeta70.txt <==
-20.000000000000 -3.922733804807
-18.333333333333 -3.923115375543
-16.666666666667 -3.923923530093
-15.000000000000 -3.925622066642
-13.333333333333 -3.929153044377
-11.666666666667 -3.936380955262
-10.000000000000 -3.950863911115
-8.333333333333 -3.979058747928
-6.666666666667 -4.031910824296
-5.000000000000 -4.126374619963
-3.333333333333 -4.285816559957
-1.666666666667 -4.537949733995
0.000000000000 -4.909719142180
1.666666666667 -5.420501940617
3.333333333333 -6.076680937887
5.000000000000 -6.870257317962
6.666666666667 -7.781807608519
8.333333333333 -8.785915714891
10.000000000000 -9.856850274391
11.666666666667 -10.973266628994
13.333333333333 -12.121626895221
15.000000000000 -13.298028932919
16.666666666667 -14.507648394326
18.333333333333 -15.761261402330
20.000000000000 -17.069860694189


==> LossSNR_K4_zeta10.txt <==
-20.000000000000 -3.872942650041
-19.595959595960 -3.868348205931
-19.191919191919 -3.863350528591
-18.787878787879 -3.857918901246
-18.383838383838 -3.852021204595
-17.979797979798 -3.845624056595
-17.575757575758 -3.838693008394
-17.171717171717 -3.831192806817
-16.767676767677 -3.823087734871
-16.363636363636 -3.814342042730
-15.959595959596 -3.804920482517
-15.555555555556 -3.794788960823
-15.151515151515 -3.783915323124
-14.747474747475 -3.772270284050
-14.343434343434 -3.759828516550
-13.939393939394 -3.746569911353
-13.535353535354 -3.732481015433
-13.131313131313 -3.717556655822
-12.727272727273 -3.701801739398
-12.323232323232 -3.685233246294
-11.919191919192 -3.667882369032
-11.515151515152 -3.649796797367
-11.111111111111 -3.631043098169
-10.707070707071 -3.611709178233
-10.303030303030 -3.591906707126
-9.898989898990 -3.571773496741
-9.494949494949 -3.551475714396
-9.090909090909 -3.531209851342
-8.686868686869 -3.511204345991
-8.282828282828 -3.491720759819
-7.878787878788 -3.473054405089
-7.474747474747 -3.455534329921
-7.070707070707 -3.439522578159
-6.666666666667 -3.425412658920
-6.262626262626 -3.413627183339
-5.858585858586 -3.404614652799
-5.454545454545 -3.398845412755
-5.050505050505 -3.396806817487
-4.646464646465 -3.398997684360
-4.242424242424 -3.405922131951
-3.838383838384 -3.418082942527
-3.434343434343 -3.435974635757
-3.030303030303 -3.460076308080
-2.626262626263 -3.490844543851
-2.222222222222 -3.528706505157
-1.818181818182 -3.574053404368
-1.414141414141 -3.627234447439
-1.010101010101 -3.688551563185
-0.606060606061 -3.758254868634
-0.202020202020 -3.836539134754
0.202020202020 -3.923541281178
0.606060606061 -4.019338962304
1.010101010101 -4.123950377237
1.414141414141 -4.237335209096
1.818181818182 -4.359396765204
2.222222222222 -4.489985286778
2.626262626263 -4.628902267054
3.030303030303 -4.775905779403
3.434343434343 -4.930716657481
3.838383838384 -5.093025298474
4.242424242424 -5.262498965034
4.646464646465 -5.438789337155
5.050505050505 -5.621540086563
5.454545454545 -5.810394205344
5.858585858586 -6.005000954023
6.262626262626 -6.205021952427
6.666666666667 -6.410136594179
7.070707070707 -6.620046292697
7.474747474747 -6.834477556751
7.878787878788 -7.053183993438
8.282828282828 -7.275947021900
8.686868686869 -7.502575510089
9.090909090909 -7.732904468098
9.494949494949 -7.966792776063
9.898989898990 -8.204120479656
10.303030303030 -8.444785525626
10.707070707071 -8.688700317871
11.111111111111 -8.935788274620
11.515151515152 -9.185980549633
11.919191919192 -9.439213093938
12.323232323232 -9.695423891211
12.727272727273 -9.954550986689
13.131313131313 -10.216530822115
13.535353535354 -10.481297082089
13.939393939394 -10.748780015075
14.343434343434 -11.018906207494
14.747474747475 -11.291598696152
15.151515151515 -11.566777459211
15.555555555556 -11.844359972599
15.959595959596 -12.124262203279
16.363636363636 -12.406399527684
16.767676767677 -12.690687839511
17.171717171717 -12.977044555537
17.575757575758 -13.265390195379
17.979797979798 -13.555648666516
18.383838383838 -13.847749190161
18.787878787879 -14.141626900734
19.191919191919 -14.437224021959
19.595959595960 -14.734490746516
20.000000000000 -15.033386145153


==> LossSNR_K4_zeta70.txt <==
-20.000000000000 -3.872916474819
-18.333333333333 -3.851194086749
-16.666666666667 -3.820846015198
-15.000000000000 -3.779397274722
-13.333333333333 -3.724625094310
-11.666666666667 -3.655662336349
-10.000000000000 -3.574887421579
-8.333333333333 -3.490503351497
-6.666666666667 -3.419079586591
-5.000000000000 -3.386650027675
-3.333333333333 -3.426945086557
-1.666666666667 -3.576480511335
0.000000000000 -3.867908795171
1.666666666667 -4.323958060909
3.333333333333 -4.953981307041
5.000000000000 -5.754174560296
6.666666666667 -6.711239378655
8.333333333333 -7.807709063385
10.000000000000 -9.026196060511
11.666666666667 -10.350738616822
13.333333333333 -11.765805814143
15.000000000000 -13.255061242127
16.666666666667 -14.801447239612
18.333333333333 -16.388641130768
20.000000000000 -18.002902441256


==> LossSNR_K8_zeta10.txt <==
-20.000000000000 -3.777361890494
-18.333333333333 -3.715767053056
-16.666666666667 -3.631730159897
-15.000000000000 -3.520583230360
-13.333333333333 -3.379759348486
-11.666666666667 -3.211510953608
-10.000000000000 -3.026046489143
-8.333333333333 -2.843730890810
-6.666666666667 -2.694673650043
-5.000000000000 -2.614957358134
-3.333333333333 -2.640547258712
-1.666666666667 -2.800985073996
0.000000000000 -3.114487843204
1.666666666667 -3.585166236178
3.333333333333 -4.203029565395
5.000000000000 -4.947583149704
6.666666666667 -5.794472697596
8.333333333333 -6.722278081042
10.000000000000 -7.716227326588
11.666666666667 -8.768084047644
13.333333333333 -9.873787118711
15.000000000000 -11.030893983724
16.666666666667 -12.237257542543
18.333333333333 -13.491182317705
20.000000000000 -14.792111010609


==> LossSNR_K8_zeta70.txt <==
-20.000000000000 -3.777335918662
-18.333333333333 -3.715712039630
-16.666666666667 -3.631614538599
-15.000000000000 -3.520342974789
-13.333333333333 -3.379268246764
-11.666666666667 -3.210530586867
-10.000000000000 -3.024154773068
-8.333333333333 -2.840254118275
-6.666666666667 -2.688718552414
-5.000000000000 -2.605780374780
-3.333333333333 -2.628679442306
-1.666666666667 -2.790586973056
0.000000000000 -3.117023904419
1.666666666667 -3.623467440529
3.333333333333 -4.313623649710
5.000000000000 -5.179058439496
6.666666666667 -6.201436610932
8.333333333333 -7.357034045946
10.000000000000 -8.621341861723
11.666666666667 -9.972024293579
13.333333333333 -11.390220017124
15.000000000000 -12.860884885842
16.666666666667 -14.372597867814
18.333333333333 -15.916990189418
20.000000000000 -17.487939310327

